Scalable and Secure Row-Swap: Efficient and Safe Row Hammer Mitigation in Memory Systems

As Dynamic Random Access Memories (DRAM) scale, they are becoming increasingly susceptible to Row Hammer. By rapidly activating rows of DRAM cells (aggressor rows), attackers can exploit inter-cell interference through Row Hammer to flip bits in neighboring rows (victim rows). A recent work, called Randomized Row-Swap (RRS), proposed proactively swapping aggressor rows with randomly selected rows before an aggressor row can cause Row Hammer. Our paper observes that RRS is neither secure nor scalable. We first propose the `Juggernaut attack pattern' that breaks RRS in under 1 day. Juggernaut exploits the fact that the mitigative action of RRS, a swap operation, can itself induce additional target row activations, defeating such a defense. Second, this paper proposes a new defense Secure Row-Swap mechanism that avoids the additional activations from swap (and unswap) operations and protects against Juggernaut. Furthermore, this paper extends Secure Row-Swap with attack detection to defend against even future attacks. While this provides better security, it also allows for securely reducing the frequency of swaps, thereby enabling Scalable and Secure Row-Swap. The Scalable and Secure Row-Swap mechanism provides years of Row Hammer protection with 3.3X lower storage overheads as compared to the RRS design. It incurs only a 0.7% slowdown as compared to a not-secure baseline for a Row Hammer threshold of 1200.

==> DATA/80B.128S.1W.txt <==

---------- CACTI version 6.0, Uniform Cache Access SRAM Model ----------

Cache Parameters:
    Total cache size (bytes): 10240
    Number of banks: 1
    Associativity: direct mapped
    Block size (bytes): 80
    Read/write Ports: 1
    Read ports: 0
    Write ports: 0
    Technology size: 0.03um

    Access time (ns): 0.194466
    Cycle time (ns):  0.0538742
    Total dynamic read energy per access (nJ):0.0277882
    Total leakage power of a bank (mW):11.8184
    Cache height x width (mm): 0.279802 x 0.285150

    Best Ndwl (L1): 8
    Best Ndbl (L1): 4
    Best Nspd (L1): 1.000000
    Best Ndcm (L1): 1
    Best Ndsam (L1): 2

    Best Ntwl (L1): 2
    Best Ntbl (L1): 4
    Best Ntspd (L1): 2.000000
    Best Ntcm (L1): 1
    Best Ntsam (L1): 4

    Data array, H-tree wire type: Global wires with 30% delay penalty
    Tag array, H-tree wire type: Global wires with 30% delay penalty

Time Components:

  Data side (with Output driver) (ns): 0.194466
	H-tree input delay (ns): 0.0467962
	Decoder + wordline delay (ns): 0.0514188
	Bitline delay (ns): 0.0123353
	Sense Amplifier delay (ns): 0.03
	H-tree output delay (ns): 0.0539152

  Tag side (with Output driver) (ns): 0.0938937
	H-tree input delay (ns): 0.00482926
	Decoder + wordline delay (ns): 0.0318525
	Bitline delay (ns): 0.00635441
	Sense Amplifier delay (ns): 0.03
	Comparator delay (ns): 0.00981239
	H-tree output delay (ns): 0.0110452

Power Components:

  Data array: Total dynamic read energy/access  (nJ): 0.0275869
	Total leakage read/write power all banks at maximum frequency (mW): 11.4168
	Total energy in H-tree (that includes both address and data transfer) (nJ): 0.0258346
	Decoder (nJ): 4.8228e-05
	Wordline (nJ): 6.50723e-05
	Bitline mux & associated drivers (nJ): 7.99132e-05
	Sense amp mux & associated drivers (nJ): 0
	Bitlines (nJ): 0.000271211
	Sense amplifier energy (nJ): 0.0003456
	Sub-array output driver (nJ): 0.00100547

  Tag array:  Total dynamic read energy/access (nJ): 0.000201256
	Total leakage read/write power all banks at maximum frequency (mW): 0.401618
	Total energy in H-tree  (nJ): 9.5e-05
	Decoder (nJ): 6.46535e-06
	Wordline (nJ): 4.86238e-06
	Bitline mux & associated drivers (nJ): 3.80988e-06
	Sense amp mux & associated drivers (nJ): 0
	Bitlines (nJ): 9.56558e-06
	Sense amplifier energy (nJ): 4.32e-05
	Sub-array output driver (nJ): 2.02801e-05

Area Components:

  Data array: Area (mm2): 0.0750796
	Height (mm): 0.279802
	Width (mm): 0.268332
    Area efficiency (Memory cell area/Total area) - 16.3125

  Tag array: Area (mm2): 0.000871515
	Height (mm): 0.0518208
	Width (mm): 0.0168179
    Area efficiency (Memory cell area/Total area) - 43.9155


==> DATA/80B.256S.1W.txt <==

---------- CACTI version 6.0, Uniform Cache Access SRAM Model ----------

Cache Parameters:
    Total cache size (bytes): 20480
    Number of banks: 1
    Associativity: direct mapped
    Block size (bytes): 80
    Read/write Ports: 1
    Read ports: 0
    Write ports: 0
    Technology size: 0.03um

    Access time (ns): 0.216654
    Cycle time (ns):  0.0620654
    Total dynamic read energy per access (nJ):0.0304205
    Total leakage power of a bank (mW):23.0466
    Cache height x width (mm): 0.340003 x 0.285254

    Best Ndwl (L1): 8
    Best Ndbl (L1): 4
    Best Nspd (L1): 1.000000
    Best Ndcm (L1): 1
    Best Ndsam (L1): 2

    Best Ntwl (L1): 2
    Best Ntbl (L1): 4
    Best Ntspd (L1): 2.000000
    Best Ntcm (L1): 1
    Best Ntsam (L1): 4

    Data array, H-tree wire type: Global wires with 30% delay penalty
    Tag array, H-tree wire type: Global wires with 30% delay penalty

Time Components:

  Data side (with Output driver) (ns): 0.216654
	H-tree input delay (ns): 0.0501982
	Decoder + wordline delay (ns): 0.0588142
	Bitline delay (ns): 0.0178211
	Sense Amplifier delay (ns): 0.03
	H-tree output delay (ns): 0.0598205

  Tag side (with Output driver) (ns): 0.11113
	H-tree input delay (ns): 0.00654448
	Decoder + wordline delay (ns): 0.0413189
	Bitline delay (ns): 0.00913434
	Sense Amplifier delay (ns): 0.03
	Comparator delay (ns): 0.00981239
	H-tree output delay (ns): 0.0143203

Power Components:

  Data array: Total dynamic read energy/access  (nJ): 0.0301621
	Total leakage read/write power all banks at maximum frequency (mW): 22.2721
	Total energy in H-tree (that includes both address and data transfer) (nJ): 0.0274268
	Decoder (nJ): 7.90318e-05
	Wordline (nJ): 6.50723e-05
	Bitline mux & associated drivers (nJ): 7.99132e-05
	Sense amp mux & associated drivers (nJ): 0
	Bitlines (nJ): 0.000507534
	Sense amplifier energy (nJ): 0.0003456
	Sub-array output driver (nJ): 0.00172126

  Tag array:  Total dynamic read energy/access (nJ): 0.000258406
	Total leakage read/write power all banks at maximum frequency (mW): 0.774531
	Total energy in H-tree  (nJ): 0.000128033
	Decoder (nJ): 1.2057e-05
	Wordline (nJ): 4.86238e-06
	Bitline mux & associated drivers (nJ): 3.80988e-06
	Sense amp mux & associated drivers (nJ): 0
	Bitlines (nJ): 1.69507e-05
	Sense amplifier energy (nJ): 4.32e-05
	Sub-array output driver (nJ): 3.14209e-05

Area Components:

  Data array: Area (mm2): 0.0912333
	Height (mm): 0.340003
	Width (mm): 0.268331
    Area efficiency (Memory cell area/Total area) - 26.8485

  Tag array: Area (mm2): 0.00138707
	Height (mm): 0.0819616
	Width (mm): 0.0169234
    Area efficiency (Memory cell area/Total area) - 55.1854


==> DATA/80B.64S.1W.txt <==

---------- CACTI version 6.0, Uniform Cache Access SRAM Model ----------

Cache Parameters:
    Total cache size (bytes): 5120
    Number of banks: 1
    Associativity: direct mapped
    Block size (bytes): 80
    Read/write Ports: 1
    Read ports: 0
    Write ports: 0
    Technology size: 0.03um

    Access time (ns): 0.176056
    Cycle time (ns):  0.0488205
    Total dynamic read energy per access (nJ):0.026358
    Total leakage power of a bank (mW):6.1839
    Cache height x width (mm): 0.249501 x 0.277947

    Best Ndwl (L1): 8
    Best Ndbl (L1): 4
    Best Nspd (L1): 1.000000
    Best Ndcm (L1): 1
    Best Ndsam (L1): 2

    Best Ntwl (L1): 2
    Best Ntbl (L1): 4
    Best Ntspd (L1): 1.000000
    Best Ntcm (L1): 1
    Best Ntsam (L1): 2

    Data array, H-tree wire type: Global wires with 30% delay penalty
    Tag array, H-tree wire type: Global wires with 30% delay penalty

Time Components:

  Data side (with Output driver) (ns): 0.176056
	H-tree input delay (ns): 0.0450343
	Decoder + wordline delay (ns): 0.0417666
	Bitline delay (ns): 0.00866169
	Sense Amplifier delay (ns): 0.03
	H-tree output delay (ns): 0.0505934

  Tag side (with Output driver) (ns): 0.0876673
	H-tree input delay (ns): 0.0039989
	Decoder + wordline delay (ns): 0.0282157
	Bitline delay (ns): 0.00542552
	Sense Amplifier delay (ns): 0.03
	Comparator delay (ns): 0.00981239
	H-tree output delay (ns): 0.0102148

Power Components:

  Data array: Total dynamic read energy/access  (nJ): 0.0261887
	Total leakage read/write power all banks at maximum frequency (mW): 5.95475
	Total energy in H-tree (that includes both address and data transfer) (nJ): 0.0249334
	Decoder (nJ): 2.58614e-05
	Wordline (nJ): 6.50723e-05
	Bitline mux & associated drivers (nJ): 7.99132e-05
	Sense amp mux & associated drivers (nJ): 0
	Bitlines (nJ): 0.000153049
	Sense amplifier energy (nJ): 0.0003456
	Sub-array output driver (nJ): 0.000648965

  Tag array:  Total dynamic read energy/access (nJ): 0.000169212
	Total leakage read/write power all banks at maximum frequency (mW): 0.229149
	Total energy in H-tree  (nJ): 7.21816e-05
	Decoder (nJ): 6.46535e-06
	Wordline (nJ): 2.63998e-06
	Bitline mux & associated drivers (nJ): 2.63852e-06
	Sense amp mux & associated drivers (nJ): 0
	Bitlines (nJ): 4.78279e-06
	Sense amplifier energy (nJ): 4.32e-05
	Sub-array output driver (nJ): 2.02801e-05

Area Components:

  Data array: Area (mm2): 0.0668394
	Height (mm): 0.249501
	Width (mm): 0.267893
    Area efficiency (Memory cell area/Total area) - 9.16179

  Tag array: Area (mm2): 0.000509289
	Height (mm): 0.0506547
	Width (mm): 0.0100541
    Area efficiency (Memory cell area/Total area) - 37.575


==> DATA/balls.txt <==
### UPDATED ##########
  Bucket_Capacity      Balls-Sim      Balls-Est
0              15        20.0974        18.4778
1              16        725.871        52.5394
2              17         384823        4522.62
3              18       1.11e+09    3.75706e+07
4              19            NaN    2.88885e+15
5              20            NaN    1.89248e+31

### OLD ##########

	Balls_Est	Balls-Sim
15	6.80E+00	6.80E+00
16	4.63E+01	5.65E+01
17	2.14E+03	7.14E+03
18	4.59E+06	1.85E+07
19	2.10E+13	 ---
20	4.42E+26	 ---

==> DATA/summary.txt <==
2-skew                          HRT (2skew, 64 sets, 1 way, 80B Line)  |        RIT (2skew, 256 sets, 1 way, 80B Line\
)  |
Area (mm2)                      0.001018578                                     0.00277414
Access Time (ns)                0.0876673                                       0.11113
Leakage Power (mW)              0.458298                                        1.549062
Access Energy (nJ/access)       0.000338424                                     0.000516812

